Scalable Blocking for Very Large Databases

In the field of database deduplication, the goal is to find approximately matching records within a database. Blocking is a typical stage in this process that involves cheaply finding candidate pairs of records that are potential matches for further processing. We present here Hashed Dynamic Blocking, a new approach to blocking designed to address datasets larger than those studied in most prior work. Hashed Dynamic Blocking (HDB) extends Dynamic Blocking, which leverages the insight that rare matching values and rare intersections of values are predictive of a matching relationship. We also present a novel use of Locality Sensitive Hashing (LSH) to build blocking key values for huge databases with a convenient configuration to control the trade-off between precision and recall. HDB achieves massive scale by minimizing data movement, using compact block representation, and greedily pruning ineffective candidate blocks using a Count-min Sketch approximate counting data structure. We benchmark the algorithm by focusing on real-world datasets in excess of one million rows, demonstrating that the algorithm displays linear time complexity scaling in this range. Furthermore, we execute HDB on a 530 million row industrial dataset, detecting 68 billion candidate pairs in less than three hours at a cost of $307 on a major cloud service.

==> data/lsh-jaccard.csv <==
lsh,jac,prob,lshaxis
10/6,0,0,10t6
10/6,0.01,0,10t6
10/6,0.02,0,10t6
10/6,0.03,1E-08,10t6
10/6,0.04,4E-08,10t6
10/6,0.05,1.6E-07,10t6
10/6,0.06,4.7E-07,10t6
10/6,0.07,1.18E-06,10t6
10/6,0.08,2.62E-06,10t6
10/6,0.09,5.31E-06,10t6
10/6,0.1,1E-05,10t6
10/6,0.11,1.772E-05,10t6
10/6,0.12,2.986E-05,10t6
10/6,0.13,4.827E-05,10t6
10/6,0.14,7.529E-05,10t6
10/6,0.15,0.0001139,10t6
10/6,0.16,0.00016776,10t6
10/6,0.17,0.00024135,10t6
10/6,0.18,0.00034007,10t6
10/6,0.19,0.00047036,10t6
10/6,0.2,0.00063982,10t6
10/6,0.21,0.00085733,10t6
10/6,0.22,0.00113322,10t6
10/6,0.23,0.00147937,10t6
10/6,0.24,0.00190939,10t6
10/6,0.25,0.00243873,10t6
10/6,0.26,0.00308487,10t6
10/6,0.27,0.00386746,10t6
10/6,0.28,0.00480847,10t6
10/6,0.29,0.00593234,10t6
10/6,0.3,0.00726613,10t6
10/6,0.31,0.00883968,10t6
10/6,0.32,0.01068569,10t6
10/6,0.33,0.01283988,10t6
10/6,0.34,0.0153411,10t6
10/6,0.35,0.01823133,10t6
10/6,0.36,0.02155583,10t6
10/6,0.37,0.02536305,10t6
10/6,0.38,0.02970466,10t6
10/6,0.39,0.03463546,10t6
10/6,0.4,0.04021321,10t6
10/6,0.41,0.04649844,10t6
10/6,0.42,0.05355415,10t6
10/6,0.43,0.06144543,10t6
10/6,0.44,0.07023898,10t6
10/6,0.45,0.08000251,10t6
10/6,0.46,0.09080404,10t6
10/6,0.47,0.10271103,10t6
10/6,0.48,0.11578939,10t6
10/6,0.49,0.13010234,10t6
10/6,0.5,0.14570915,10t6
10/6,0.51,0.16266364,10t6
10/6,0.52,0.18101264,10t6
10/6,0.53,0.20079422,10t6
10/6,0.54,0.22203584,10t6
10/6,0.55,0.24475244,10t6
10/6,0.56,0.26894437,10t6
10/6,0.57,0.29459539,10t6
10/6,0.58,0.32167067,10t6
10/6,0.59,0.35011488,10t6
10/6,0.6,0.37985053,10t6
10/6,0.61,0.4107765,10t6
10/6,0.62,0.44276699,10t6
10/6,0.63,0.47567099,10t6
10/6,0.64,0.50931227,10t6
10/6,0.65,0.54349014,10t6
10/6,0.66,0.57798105,10t6
10/6,0.67,0.612541,10t6
10/6,0.68,0.64690903,10t6
10/6,0.69,0.68081169,10t6
10/6,0.7,0.71396853,10t6
10/6,0.71,0.74609844,10t6
10/6,0.72,0.77692699,10t6
10/6,0.73,0.80619415,10t6
10/6,0.74,0.83366259,10t6
10/6,0.75,0.85912573,10t6
10/6,0.76,0.88241555,10t6
10/6,0.77,0.90340935,10t6
10/6,0.78,0.92203524,10t6
10/6,0.79,0.93827558,10t6
10/6,0.8,0.95216827,10t6
10/6,0.81,0.96380525,10t6
10/6,0.82,0.9733283,10t6
10/6,0.83,0.98092189,10t6
10/6,0.84,0.9868037,10t6
10/6,0.85,0.99121305,10t6
10/6,0.86,0.9943982,10t6
10/6,0.87,0.9966035,10t6
10/6,0.88,0.99805745,10t6
10/6,0.89,0.99896285,10t6
10/6,0.9,0.99948991,10t6
10/6,0.91,0.99977293,10t6
10/6,0.92,0.99991066,10t6
10/6,0.93,0.99996995,10t6
10/6,0.94,0.99999177,10t6
10/6,0.95,0.9999983,10t6
10/6,0.96,0.99999977,10t6
10/6,0.97,0.99999998,10t6
10/6,0.98,1,10t6
10/6,0.99,1,10t6
10/6,1,1,10t6
12/5,0,0,12t5
12/5,0.01,0,12t5
12/5,0.02,4E-08,12t5
12/5,0.03,2.9E-07,12t5
12/5,0.04,1.23E-06,12t5
12/5,0.05,3.75E-06,12t5
12/5,0.06,9.33E-06,12t5
12/5,0.07,2.017E-05,12t5
12/5,0.08,3.932E-05,12t5
12/5,0.09,7.086E-05,12t5
12/5,0.1,0.00011999,12t5
12/5,0.11,0.00019324,12t5
12/5,0.12,0.00029856,12t5
12/5,0.13,0.00044546,12t5
12/5,0.14,0.0006452,12t5
12/5,0.15,0.00091087,12t5
12/5,0.16,0.00125757,12t5
12/5,0.17,0.0017025,12t5
12/5,0.18,0.00226513,12t5
12/5,0.19,0.00296728,12t5
12/5,0.2,0.00383325,12t5
12/5,0.21,0.00488993,12t5
12/5,0.22,0.00616686,12t5
12/5,0.23,0.00769633,12t5
12/5,0.24,0.00951341,12t5
12/5,0.25,0.01165601,12t5
12/5,0.26,0.01416485,12t5
12/5,0.27,0.01708345,12t5
12/5,0.28,0.02045807,12t5
12/5,0.29,0.0243376,12t5
12/5,0.3,0.02877342,12t5
12/5,0.31,0.03381916,12t5
12/5,0.32,0.03953047,12t5
12/5,0.33,0.0459647,12t5
12/5,0.34,0.05318045,12t5
12/5,0.35,0.06123711,12t5
12/5,0.36,0.07019433,12t5
12/5,0.37,0.08011131,12t5
12/5,0.38,0.0910461,12t5
12/5,0.39,0.10305472,12t5
12/5,0.4,0.11619027,12t5
12/5,0.41,0.13050185,12t5
12/5,0.42,0.1460335,12t5
12/5,0.43,0.16282292,12t5
12/5,0.44,0.18090031,12t5
12/5,0.45,0.20028693,12t5
12/5,0.46,0.22099383,12t5
12/5,0.47,0.24302046,12t5
12/5,0.48,0.26635332,12t5
12/5,0.49,0.29096469,12t5
12/5,0.5,0.31681144,12t5
12/5,0.51,0.34383402,12t5
12/5,0.52,0.37195562,12t5
12/5,0.53,0.40108158,12t5
12/5,0.54,0.43109912,12t5
12/5,0.55,0.46187744,12t5
12/5,0.56,0.49326824,12t5
12/5,0.57,0.52510669,12t5
12/5,0.58,0.55721289,12t5
12/5,0.59,0.58939391,12t5
12/5,0.6,0.62144633,12t5
12/5,0.61,0.65315935,12t5
12/5,0.62,0.68431838,12t5
12/5,0.63,0.71470907,12t5
12/5,0.64,0.74412178,12t5
12/5,0.65,0.77235619,12t5
12/5,0.66,0.79922614,12t5
12/5,0.67,0.82456432,12t5
12/5,0.68,0.84822677,12t5
12/5,0.69,0.87009691,12t5
12/5,0.7,0.89008893,12t5
12/5,0.71,0.90815034,12t5
12/5,0.72,0.92426342,12t5
12/5,0.73,0.93844558,12t5
12/5,0.74,0.95074838,12t5
12/5,0.75,0.96125524,12t5
12/5,0.76,0.97007798,12t5
12/5,0.77,0.97735206,12t5
12/5,0.78,0.98323105,12t5
12/5,0.79,0.98788037,12t5
12/5,0.8,0.99147072,12t5
12/5,0.81,0.99417165,12t5
12/5,0.82,0.99614555,12t5
12/5,0.83,0.99754248,12t5
12/5,0.84,0.99849624,12t5
12/5,0.85,0.99912167,12t5
12/5,0.86,0.99951347,12t5
12/5,0.87,0.99974644,12t5
12/5,0.88,0.9998769,12t5
12/5,0.89,0.99994501,12t5
12/5,0.9,0.99997776,12t5
12/5,0.91,0.99999202,12t5
12/5,0.92,0.99999754,12t5
12/5,0.93,0.99999937,12t5
12/5,0.94,0.99999987,12t5
12/5,0.95,0.99999998,12t5
12/5,0.96,1,12t5
12/5,0.97,1,12t5
12/5,0.98,1,12t5
12/5,0.99,1,12t5
12/5,1,1,12t5
14/4,0,0,14t4
14/4,0.01,1.4E-07,14t4
14/4,0.02,2.24E-06,14t4
14/4,0.03,1.134E-05,14t4
14/4,0.04,3.584E-05,14t4
14/4,0.05,8.75E-05,14t4
14/4,0.06,0.00018142,14t4
14/4,0.07,0.00033609,14t4
14/4,0.08,0.00057329,14t4
14/4,0.09,0.00091815,14t4
14/4,0.1,0.00139909,14t4
14/4,0.11,0.00204779,14t4
14/4,0.12,0.00289913,14t4
14/4,0.13,0.00399113,14t4
14/4,0.14,0.00536483,14t4
14/4,0.15,0.00706422,14t4
14/4,0.16,0.00913606,14t4
14/4,0.17,0.01162967,14t4
14/4,0.18,0.01459678,14t4
14/4,0.19,0.01809119,14t4
14/4,0.2,0.02216852,14t4
14/4,0.21,0.02688582,14t4
14/4,0.22,0.03230112,14t4
14/4,0.23,0.03847303,14t4
14/4,0.24,0.04546013,14t4
14/4,0.25,0.05332042,14t4
14/4,0.26,0.06211062,14t4
14/4,0.27,0.07188548,14t4
14/4,0.28,0.08269696,14t4
14/4,0.29,0.09459342,14t4
14/4,0.3,0.10761869,14t4
14/4,0.31,0.12181119,14t4
14/4,0.32,0.1372029,14t4
14/4,0.33,0.1538184,14t4
14/4,0.34,0.17167389,14t4
14/4,0.35,0.1907762,14t4
14/4,0.36,0.21112185,14t4
14/4,0.37,0.23269617,14t4
14/4,0.38,0.25547249,14t4
14/4,0.39,0.27941143,14t4
14/4,0.4,0.30446041,14t4
14/4,0.41,0.33055319,14t4
14/4,0.42,0.35760973,14t4
14/4,0.43,0.38553621,14t4
14/4,0.44,0.4142253,14t4
14/4,0.45,0.44355675,14t4
14/4,0.46,0.47339822,14t4
14/4,0.47,0.5036064,14t4
14/4,0.48,0.53402852,14t4
14/4,0.49,0.56450404,14t4
14/4,0.5,0.59486677,14t4
14/4,0.51,0.62494709,14t4
14/4,0.52,0.65457454,14t4
14/4,0.53,0.68358053,14t4
14/4,0.54,0.71180115,14t4
14/4,0.55,0.73908009,14t4
14/4,0.56,0.76527151,14t4
14/4,0.57,0.79024278,14t4
14/4,0.58,0.8138771,14t4
14/4,0.59,0.83607573,14t4
14/4,0.6,0.85675999,14t4
14/4,0.61,0.87587266,14t4
14/4,0.62,0.89337898,14t4
14/4,0.63,0.90926705,14t4
14/4,0.64,0.92354756,14t4
14/4,0.65,0.93625301,14t4
14/4,0.66,0.94743625,14t4
14/4,0.67,0.95716848,14t4
14/4,0.68,0.96553676,14t4
14/4,0.69,0.97264111,14t4
14/4,0.7,0.9785913,14t4
14/4,0.71,0.98350351,14t4
14/4,0.72,0.98749691,14t4
14/4,0.73,0.99069039,14t4
14/4,0.74,0.99319954,14t4
14/4,0.75,0.99513399,14t4
14/4,0.76,0.9965952,14t4
14/4,0.77,0.99767483,14t4
14/4,0.78,0.99845363,14t4
14/4,0.79,0.99900094,14t4
14/4,0.8,0.99937476,14t4
14/4,0.81,0.9996222,14t4
14/4,0.82,0.99978043,14t4
14/4,0.83,0.9998778,14t4
14/4,0.84,0.99993522,14t4
14/4,0.85,0.9999675,14t4
14/4,0.86,0.99998468,14t4
14/4,0.87,0.99999328,14t4
14/4,0.88,0.99999729,14t4
14/4,0.89,0.99999901,14t4
14/4,0.9,0.99999968,14t4
14/4,0.91,0.99999991,14t4
14/4,0.92,0.99999998,14t4
14/4,0.93,1,14t4
14/4,0.94,1,14t4
14/4,0.95,1,14t4
14/4,0.96,1,14t4
14/4,0.97,1,14t4
14/4,0.98,1,14t4
14/4,0.99,1,14t4
14/4,1,1,14t4
16/3,0,0,16t3
16/3,0.01,1.6E-05,16t3
16/3,0.02,0.00012799,16t3
16/3,0.03,0.00043191,16t3
16/3,0.04,0.00102351,16t3
16/3,0.05,0.00199813,16t3
16/3,0.06,0.00345041,16t3
16/3,0.07,0.0054739,16t3
16/3,0.08,0.00816062,16t3
16/3,0.09,0.01160044,16t3
16/3,0.1,0.01588056,16t3
16/3,0.11,0.02108473,16t3
16/3,0.12,0.02729256,16t3
16/3,0.13,0.03457868,16t3
16/3,0.14,0.04301192,16t3
16/3,0.15,0.05265442,16t3
16/3,0.16,0.06356071,16t3
16/3,0.17,0.07577685,16t3
16/3,0.18,0.08933954,16t3
16/3,0.19,0.10427524,16t3
16/3,0.2,0.12059941,16t3
16/3,0.21,0.13831577,16t3
16/3,0.22,0.15741567,16t3
16/3,0.23,0.17787759,16t3
16/3,0.24,0.19966674,16t3
16/3,0.25,0.22273483,16t3
16/3,0.26,0.24702004,16t3
16/3,0.27,0.27244716,16t3
16/3,0.28,0.29892786,16t3
16/3,0.29,0.32636132,16t3
16/3,0.3,0.35463495,16t3
16/3,0.31,0.38362533,16t3
16/3,0.32,0.41319946,16t3
16/3,0.33,0.44321613,16t3
16/3,0.34,0.47352747,16t3
16/3,0.35,0.50398072,16t3
16/3,0.36,0.53442012,16t3
16/3,0.37,0.56468892,16t3
16/3,0.38,0.59463143,16t3
16/3,0.39,0.62409513,16t3
16/3,0.4,0.65293279,16t3
16/3,0.41,0.68100454,16t3
16/3,0.42,0.70817977,16t3
16/3,0.43,0.73433898,16t3
16/3,0.44,0.7593754,16t3
16/3,0.45,0.78319638,16t3
16/3,0.46,0.80572454,16t3
16/3,0.47,0.82689855,16t3
16/3,0.48,0.84667375,16t3
16/3,0.49,0.86502227,16t3
16/3,0.5,0.88193291,16t3
16/3,0.51,0.89741069,16t3
16/3,0.52,0.91147603,16t3
16/3,0.53,0.92416368,16t3
16/3,0.54,0.93552142,16t3
16/3,0.55,0.94560842,16t3
16/3,0.56,0.95449356,16t3
16/3,0.57,0.96225356,16t3
16/3,0.58,0.96897104,16t3
16/3,0.59,0.9747326,16t3
16/3,0.6,0.97962691,16t3
16/3,0.61,0.98374291,16t3
16/3,0.62,0.98716819,16t3
16/3,0.63,0.98998745,16t3
16/3,0.64,0.99228127,16t3
16/3,0.65,0.99412509,16t3
16/3,0.66,0.99558839,16t3
16/3,0.67,0.99673419,16t3
16/3,0.68,0.99761873,16t3
16/3,0.69,0.99829139,16t3
16/3,0.7,0.99879484,16t3
16/3,0.71,0.99916531,16t3
16/3,0.72,0.99943307,16t3
16/3,0.73,0.99962289,16t3
16/3,0.74,0.99975472,16t3
16/3,0.75,0.99984428,16t3
16/3,0.76,0.99990368,16t3
16/3,0.77,0.99994209,16t3
16/3,0.78,0.99996623,16t3
16/3,0.79,0.99998096,16t3
16/3,0.8,0.99998966,16t3
16/3,0.81,0.9999946,16t3
16/3,0.82,0.99999731,16t3
16/3,0.83,0.99999872,16t3
16/3,0.84,0.99999943,16t3
16/3,0.85,0.99999976,16t3
16/3,0.86,0.99999991,16t3
16/3,0.87,0.99999997,16t3
16/3,0.88,0.99999999,16t3
16/3,0.89,1,16t3
16/3,0.9,1,16t3
16/3,0.91,1,16t3
16/3,0.92,1,16t3
16/3,0.93,1,16t3
16/3,0.94,1,16t3
16/3,0.95,1,16t3
16/3,0.96,1,16t3
16/3,0.97,1,16t3
16/3,0.98,1,16t3
16/3,0.99,1,16t3
16/3,1,1,16t3
3/8,0,0,3t8
3/8,0.01,0,3t8
3/8,0.02,0,3t8
3/8,0.03,0,3t8
3/8,0.04,0,3t8
3/8,0.05,0,3t8
3/8,0.06,0,3t8
3/8,0.07,0,3t8
3/8,0.08,1E-08,3t8
3/8,0.09,1E-08,3t8
3/8,0.1,3E-08,3t8
3/8,0.11,6E-08,3t8
3/8,0.12,1.3E-07,3t8
3/8,0.13,2.4E-07,3t8
3/8,0.14,4.4E-07,3t8
3/8,0.15,7.7E-07,3t8
3/8,0.16,1.29E-06,3t8
3/8,0.17,2.09E-06,3t8
3/8,0.18,3.31E-06,3t8
3/8,0.19,5.1E-06,3t8
3/8,0.2,7.68E-06,3t8
3/8,0.21,1.135E-05,3t8
3/8,0.22,1.646E-05,3t8
3/8,0.23,2.349E-05,3t8
3/8,0.24,3.302E-05,3t8
3/8,0.25,4.578E-05,3t8
3/8,0.26,6.265E-05,3t8
3/8,0.27,8.473E-05,3t8
3/8,0.28,0.00011334,3t8
3/8,0.29,0.00015007,3t8
3/8,0.3,0.00019682,3t8
3/8,0.31,0.00025585,3t8
3/8,0.32,0.00032982,3t8
3/8,0.33,0.00042186,3t8
3/8,0.34,0.00053564,3t8
3/8,0.35,0.00067541,3t8
3/8,0.36,0.00084609,3t8
3/8,0.37,0.00105337,3t8
3/8,0.38,0.00130377,3t8
3/8,0.39,0.00160474,3t8
3/8,0.4,0.00196479,3t8
3/8,0.41,0.00239357,3t8
3/8,0.42,0.00290198,3t8
3/8,0.43,0.00350236,3t8
3/8,0.44,0.00420855,3t8
3/8,0.45,0.00503606,3t8
3/8,0.46,0.00600223,3t8
3/8,0.47,0.00712639,3t8
3/8,0.48,0.00842998,3t8
3/8,0.49,0.00993678,3t8
3/8,0.5,0.01167303,3t8
3/8,0.51,0.01366764,3t8
3/8,0.52,0.01595233,3t8
3/8,0.53,0.01856186,3t8
3/8,0.54,0.02153414,3t8
3/8,0.55,0.02491043,3t8
3/8,0.56,0.02873547,3t8
3/8,0.57,0.03305764,3t8
3/8,0.58,0.03792902,3t8
3/8,0.59,0.04340552,3t8
3/8,0.6,0.04954689,3t8
3/8,0.61,0.05641669,3t8
3/8,0.62,0.06408227,3t8
3/8,0.63,0.07261458,3t8
3/8,0.64,0.08208795,3t8
3/8,0.65,0.09257976,3t8
3/8,0.66,0.10416998,3t8
3/8,0.67,0.11694053,3t8
3/8,0.68,0.13097457,3t8
3/8,0.69,0.14635549,3t8
3/8,0.7,0.16316573,3t8
3/8,0.71,0.18148541,3t8
3/8,0.72,0.20139056,3t8
3/8,0.73,0.22295119,3t8
3/8,0.74,0.24622893,3t8
3/8,0.75,0.27127435,3t8
3/8,0.76,0.29812392,3t8
3/8,0.77,0.32679659,3t8
3/8,0.78,0.35728991,3t8
3/8,0.79,0.38957588,3t8
3/8,0.8,0.42359635,3t8
3/8,0.81,0.45925823,3t8
3/8,0.82,0.49642837,3t8
3/8,0.83,0.53492853,3t8
3/8,0.84,0.57453041,3t8
3/8,0.85,0.61495103,3t8
3/8,0.86,0.65584907,3t8
3/8,0.87,0.69682222,3t8
3/8,0.88,0.73740665,3t8
3/8,0.89,0.77707896,3t8
3/8,0.9,0.81526202,3t8
3/8,0.91,0.8513357,3t8
3/8,0.92,0.88465436,3t8
3/8,0.93,0.91457288,3t8
3/8,0.94,0.94048409,3t8
3/8,0.95,0.96187031,3t8
3/8,0.96,0.97837321,3t8
3/8,0.97,0.98988634,3t8
3/8,0.98,0.99667624,3t8
3/8,0.99,0.99953891,3t8
3/8,1,1,3t8
6/7,0,0,6t7
6/7,0.01,0,6t7
6/7,0.02,0,6t7
6/7,0.03,0,6t7
6/7,0.04,0,6t7
6/7,0.05,0,6t7
6/7,0.06,2E-08,6t7
6/7,0.07,5E-08,6t7
6/7,0.08,1.3E-07,6t7
6/7,0.09,2.9E-07,6t7
6/7,0.1,6E-07,6t7
6/7,0.11,1.17E-06,6t7
6/7,0.12,2.15E-06,6t7
6/7,0.13,3.76E-06,6t7
6/7,0.14,6.32E-06,6t7
6/7,0.15,1.025E-05,6t7
6/7,0.16,1.611E-05,6t7
6/7,0.17,2.462E-05,6t7
6/7,0.18,3.673E-05,6t7
6/7,0.19,5.363E-05,6t7
6/7,0.2,7.68E-05,6t7
6/7,0.21,0.00010806,6t7
6/7,0.22,0.00014965,6t7
6/7,0.23,0.00020427,6t7
6/7,0.24,0.00027516,6t7
6/7,0.25,0.00036616,6t7
6/7,0.26,0.00048181,6t7
6/7,0.27,0.00062746,6t7
6/7,0.28,0.0008093,6t7
6/7,0.29,0.00103455,6t7
6/7,0.3,0.00131148,6t7
6/7,0.31,0.00164962,6t7
6/7,0.32,0.00205981,6t7
6/7,0.33,0.00255438,6t7
6/7,0.34,0.00314727,6t7
6/7,0.35,0.00385415,6t7
6/7,0.36,0.00469265,6t7
6/7,0.37,0.00568241,6t7
6/7,0.38,0.00684533,6t7
6/7,0.39,0.00820566,6t7
6/7,0.4,0.00979022,6t7
6/7,0.41,0.01162851,6t7
6/7,0.42,0.01375288,6t7
6/7,0.43,0.01619869,6t7
6/7,0.44,0.01900441,6t7
6/7,0.45,0.02221176,6t7
6/7,0.46,0.0258658,6t7
6/7,0.47,0.03001498,6t7
6/7,0.48,0.03471116,6t7
6/7,0.49,0.04000961,6t7
6/7,0.5,0.04596895,6t7
6/7,0.51,0.05265098,6t7
6/7,0.52,0.06012047,6t7
6/7,0.53,0.06844489,6t7
6/7,0.54,0.07769396,6t7
6/7,0.55,0.08793917,6t7
6/7,0.56,0.09925311,6t7
6/7,0.57,0.11170866,6t7
6/7,0.58,0.12537801,6t7
6/7,0.59,0.14033158,6t7
6/7,0.6,0.15663661,6t7
6/7,0.61,0.17435568,6t7
6/7,0.62,0.19354496,6t7
6/7,0.63,0.21425225,6t7
6/7,0.64,0.23651484,6t7
6/7,0.65,0.26035716,6t7
6/7,0.66,0.28578829,6t7
6/7,0.67,0.3127993,6t7
6/7,0.68,0.34136056,6t7
6/7,0.69,0.37141906,6t7
6/7,0.7,0.40289569,6t7
6/7,0.71,0.43568294,6t7
6/7,0.72,0.46964268,6t7
6/7,0.73,0.50460465,6t7
6/7,0.74,0.5403655,6t7
6/7,0.75,0.5766887,6t7
6/7,0.76,0.61330562,6t7
6/7,0.77,0.64991779,6t7
6/7,0.78,0.68620077,6t7
6/7,0.79,0.72180963,6t7
6/7,0.8,0.75638626,6t7
6/7,0.81,0.78956862,6t7
6/7,0.82,0.82100169,6t7
6/7,0.83,0.85035017,6t7
6/7,0.84,0.87731238,6t7
6/7,0.85,0.90163488,6t7
6/7,0.86,0.92312697,6t7
6/7,0.87,0.94167398,6t7
6/7,0.88,0.95724816,6t7
6/7,0.89,0.96991559,6t7
6/7,0.9,0.97983768,6t7
6/7,0.91,0.9872658,6t7
6/7,0.92,0.99252798,6t7
6/7,0.93,0.9960074,6t7
6/7,0.94,0.99811323,6t7
6/7,0.95,0.99924642,6t7
6/7,0.96,0.99976422,6t7
6/7,0.97,0.99994988,6t7
6/7,0.98,0.99999474,6t7
6/7,0.99,0.9999999,6t7
6/7,1,1,6t7
1/1,0,0,1t1
1/1,0.01,0.01,1t1
1/1,0.02,0.02,1t1
1/1,0.03,0.03,1t1
1/1,0.04,0.04,1t1
1/1,0.05,0.05,1t1
1/1,0.06,0.06,1t1
1/1,0.07,0.07,1t1
1/1,0.08,0.08,1t1
1/1,0.09,0.09,1t1
1/1,0.1,0.1,1t1
1/1,0.11,0.11,1t1
1/1,0.12,0.12,1t1
1/1,0.13,0.13,1t1
1/1,0.14,0.14,1t1
1/1,0.15,0.15,1t1
1/1,0.16,0.16,1t1
1/1,0.17,0.17,1t1
1/1,0.18,0.18,1t1
1/1,0.19,0.19,1t1
1/1,0.2,0.2,1t1
1/1,0.21,0.21,1t1
1/1,0.22,0.22,1t1
1/1,0.23,0.23,1t1
1/1,0.24,0.24,1t1
1/1,0.25,0.25,1t1
1/1,0.26,0.26,1t1
1/1,0.27,0.27,1t1
1/1,0.28,0.28,1t1
1/1,0.29,0.29,1t1
1/1,0.3,0.3,1t1
1/1,0.31,0.31,1t1
1/1,0.32,0.32,1t1
1/1,0.33,0.33,1t1
1/1,0.34,0.34,1t1
1/1,0.35,0.35,1t1
1/1,0.36,0.36,1t1
1/1,0.37,0.37,1t1
1/1,0.38,0.38,1t1
1/1,0.39,0.39,1t1
1/1,0.4,0.4,1t1
1/1,0.41,0.41,1t1
1/1,0.42,0.42,1t1
1/1,0.43,0.43,1t1
1/1,0.44,0.44,1t1
1/1,0.45,0.45,1t1
1/1,0.46,0.46,1t1
1/1,0.47,0.47,1t1
1/1,0.48,0.48,1t1
1/1,0.49,0.49,1t1
1/1,0.5,0.5,1t1
1/1,0.51,0.51,1t1
1/1,0.52,0.52,1t1
1/1,0.53,0.53,1t1
1/1,0.54,0.54,1t1
1/1,0.55,0.55,1t1
1/1,0.56,0.56,1t1
1/1,0.57,0.57,1t1
1/1,0.58,0.58,1t1
1/1,0.59,0.59,1t1
1/1,0.6,0.6,1t1
1/1,0.61,0.61,1t1
1/1,0.62,0.62,1t1
1/1,0.63,0.63,1t1
1/1,0.64,0.64,1t1
1/1,0.65,0.65,1t1
1/1,0.66,0.66,1t1
1/1,0.67,0.67,1t1
1/1,0.68,0.68,1t1
1/1,0.69,0.69,1t1
1/1,0.7,0.7,1t1
1/1,0.71,0.71,1t1
1/1,0.72,0.72,1t1
1/1,0.73,0.73,1t1
1/1,0.74,0.74,1t1
1/1,0.75,0.75,1t1
1/1,0.76,0.76,1t1
1/1,0.77,0.77,1t1
1/1,0.78,0.78,1t1
1/1,0.79,0.790000000000001,1t1
1/1,0.8,0.8,1t1
1/1,0.81,0.810000000000001,1t1
1/1,0.82,0.82,1t1
1/1,0.83,0.83,1t1
1/1,0.84,0.84,1t1
1/1,0.85,0.850000000000001,1t1
1/1,0.86,0.86,1t1
1/1,0.87,0.87,1t1
1/1,0.88,0.88,1t1
1/1,0.89,0.890000000000001,1t1
1/1,0.9,0.900000000000001,1t1
1/1,0.91,0.910000000000001,1t1
1/1,0.92,0.92,1t1
1/1,0.93,0.930000000000001,1t1
1/1,0.94,0.940000000000001,1t1
1/1,0.95,0.950000000000001,1t1
1/1,0.96,0.960000000000001,1t1
1/1,0.97,0.97,1t1
1/1,0.98,0.98,1t1
1/1,0.99,0.990000000000001,1t1
1/1,1,1,1t1


==> data/lsh-results.csv <==
dataset,lshxaxis,pq,pc,B
VAR10,0,0.472924294394717,0.937457817772778,705004323
VAR10,1,0.308335392763198,0.944544431946007,1421995500
VAR10,2,0.215486594159375,0.952305961754781,2777239305
VAR10,3,0.14641330001551,0.961642294713161,5743864580
VAR10,4,0.106246856469648,0.962317210348706,10092593820
VAR10,5,0.0757286585431473,0.968841394825647,18157322280
VAR10,6,0.0451165607954662,0.972665916760405,37519102435
SCHOLAR,0,0.004878778789,0.31762608252,1523537
SCHOLAR,1,0.00552301365676,0.4749108507386,1969939
SCHOLAR,2,0.00557108479358417,0.577687213448803,2366146
SCHOLAR,3,0.00538830566127575,0.707335710646969,3066270
SCHOLAR,4,0.00466093128505849,0.787952114111054,4150029
SCHOLAR,5,0.00359775236426773,0.874554253693326,6331453
SCHOLAR,6,0.00206127991738963,0.944345389709628,13067609
CITESR,0,0.005262531913477,0.86851698411022,99254695
CITESR,1,0.005581591618181,0.954453127936,106683011
CITESR,2,0.00567992200099626,0.980529253543837,111009623
CITESR,3,0.00455822338140851,0.992209911826868,145242114
CITESR,4,0.00297519641837274,0.996708942763522,230521587
CITESR,5,0.00119665107411694,0.998863609926502,594417216
CITESR,6,0.000448458927734153,0.999439858121252,1668915376


==> data/lsh-scholar-scatter3.csv <==
lsh&band&wid&include&B&PQ&PC&logb&anchor&pos&baspt&logbaspt
TB&1&0&1&102482100&0.000307604937838&0.998599083036169&26.6107967030112&east&above left&9.14392533978301&9.79292264140325
16,1&16&1&1&115490685&0.000279321228374&0.996561385634233&26.7832012536299&east&left&10&10
16,2&16&2&1&32414554&0.000926898454318&0.981660723382578&24.9501383868628&east&left&4.532889578846&7.79828423768574
16,3&16&3&1&13067609&0.00206127991739&0.944345389709628&23.6394918574182&east&left&3.25969734716885&6.22404956465998
8,3&8&3&1&9277871&0.002576453153962&0.886907794192562&23.1453623563446&east&left&3.01030060873332&5.63054416402042
8,4&8&4&0&8457526&0.002844803551299&0.90855832908813&23.0118042764618&east&left&2.95631498561322&5.47012580903998
14,4&14&4&1&6331453&0.003597752364268&0.874554253693326&22.5941051898853&east&left&2.8164014422823&4.96842197798601
7,4&7&4&1&4321210&0.004469581436681&0.784895568008151&22.0430039133268&east&left&2.68411049033183&4.30648703334859
16,5&16&5&0&5004750&0.004050352165443&0.815206316861946&22.2548665738963&east&left&2.72909319008316&4.56095804341516
12,5&12&5&0&4150029&0.004660931285058&0.787952114111054&21.9846899872319&east&left&2.67284533609633&4.23644541471506
16,6&16&6&0&4034630&0.004479221142955&0.752165053489557&21.9440049450229&east&left&2.66525110815268&4.18757807887725
12,6&12&6&0&3366697&0.004961539455437&0.714212939378502&21.6829024549484&east&left&2.62129548069414&3.87396446616444
12,7&12&7&1&2907364&0.005359837983823&0.666836474783495&21.4712802765465&east&left&2.59106749341486&3.61978230237183
8,7&8&7&0&2440960&0.005790344782381&0.626846663270504&21.2190172232001&east&left&2.56037417467005&3.31678585262008
6,7&6&7&0&2366146&0.005571084793584&0.577687213448803&21.174107665393&east&left&2.55545078218506&3.26284439589477
6,5&6&5&1&3624680&0.004632133043469&0.695746306673459&21.7894222036818&east&left&2.6382729389701&4.0019067282854
5,6&5&6&1&2952545&0.004845650108635&0.61474783494651&21.4935276173571&east&left&2.59404078445483&3.64650387413048
4,7&4&7&1&2174064&0.005535715599909&0.534004075394804&21.0519629803074&east&left&2.54281016578567&3.11613481854669
3,8&3&8&1&1969939&0.005523013656768&0.474910850738665&20.9097195260312&east&left&2.52937701836673&2.94528434688866
2,9&2&9&1&1678637&0.00559620692264&0.407539480387163&20.678858855037&east&left&2.51020688874306&2.66799457824976
OFF&0&0&1&1523537&0.004878778789094&0.317626082526745&20.5389931064791&west&right&2.5&2.5
4,1&4&1&1&24760093&0.001145553047802&0.969689251146205&24.5615133976&east&left&4.02916145624702&7.33150168483301
1,1&1&1&1&5183895&0.003652273049512&0.729113601630158&22.3056050659971&east&left&2.74088244271937&4.62190070928858
8,1&8&1&1&64996848&0.000479515560508&0.993759551706571&25.9538664210445&east&left&6.67707945538832&9.00387509547892

